Lossy Catalytic Computation

A catalytic Turing machine is a variant of a Turing machine in which there exists an auxiliary tape in addition to the input tape and the work tape. This auxiliary tape is initially filled with arbitrary content. The machine can read and write on the auxiliary tape, but it is constrained to restore its initial content when it halts. Studying such a model and finding its powers and limitations has practical applications. In this paper, we study catalytic Turing machines with O(log n)-sized work tape and polynomial-sized auxiliary tape that are allowed to lose at most constant many bits of the auxiliary tape when they halt. We show that such catalytic Turing machines can only decide the same set of languages as standard catalytic Turing machines with the same size work and auxiliary tape.

==> highlights.txt <==
- Lossy catalytic Turing machines are allowed to lose auxiliary bits when it halts.
- Losing constant many auxiliary bits don't increase the power of catalytic TMs.
- Undirected configuration graph is a variant of the configuration graph.
- Undirected configuration graph of lossy catalytic TM is traversed in catalytic TM.
- The traversal uses Euler tour technique and FKS hashing scheme.

